The occurrence rate of giant planets orbiting low-mass stars with TESS

We present a systematic search for transiting giant planets ($0.6 R_{\rm J} \leq R_{\rm P} \leq 2.0 R_{\rm J}$) orbiting nearby low-mass stars ($M_{*} \leq 0.71 M_{\odot}$). The formation of giant planets around low-mass stars is predicted to be rare by the core-accretion planet formation theory. We search 91,306 low-mass stars in the TESS 30 minute cadence photometry detecting fifteen giant planet candidates, including seven new planet candidates which were not known planets or identified as TOIs prior to our search. Our candidates present an exciting opportunity to improve our knowledge of the giant planet population around the lowest mass stars. We perform planet injection-recovery simulations and find that our pipeline has a high detection efficiency across the majority of our targeted parameter space. We measure the occurrence rates of giant planets with host stars in different stellar mass ranges spanning our full sample. We find occurrence rates of $0.137 \pm 0.097$% (0.088 - 0.26 $M_{\odot}$), $0.108 \pm 0.083$% (0.26 - 0.42 $M_{\odot}$), and $0.29 \pm 0.15$% (0.42 - 0.71 $M_{\odot}$). For our full sample (0.088 - 0.71 $M_{\odot}$) we find a giant planet occurrence rate of $0.194 \pm 0.072$%. We have measured for the first time the occurrence rate for giant planets orbiting stars with $M_{*} \leq 0.4 M_{\odot}$ and we demonstrate this occurrence rate to be non-zero. This result contradicts currently accepted planet formation models and we discuss some possibilities for how these planets could have formed.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
